First Measurements of the 4-Point Correlation Function of Magnetohydrodynamic Turbulence as a Novel Probe of the Interstellar Medium

In the Interstellar Medium (ISM), gas and dust evolve under magnetohydrodynamic (MHD) turbulence. This produces dense, non-linear structures that then seed star formation. Observationally and theoretically, turbulence is quantified by summary statistics such as the 2-Point Correlation Function (2PCF) or its Fourier-space analog the power spectrum. These cannot capture the non-Gaussian correlations coming from turbulence's highly non-linear nature. We here for the first time apply the 4-Point Correlation Function (4PCF) to turbulence, measuring it on a large suite of MHD simulations that mirror, as well as currently possible, the conditions expected in the ISM. The 4PCF captures the dependence of correlations between quadruplets of density points on the geometry of the tetrahedron they form. Using a novel functionality added to the \textsc{sarabande} code specifically for this work, we isolate the purely non-Gaussian piece of the 4PCF. We then explore simulations with a range of pressures, $P$, and magnetic fields, $B$ (but without self-gravity); these are quantified by different sonic $(M_{\rm S})$ and Alfv\'enic $(M_{\rm A})$ Mach numbers. We show that the 4PCF has rich behavior that can in future be used as a diagnostic of ISM conditions. We also show that a large-scale coherent magnetic field leads to parity-odd modes of the 4PCF, a clean test of magnetic field coherence with observational ramifications. All our measurements of the 4PCF (10 $M_{\rm S}, M_{\rm A}$ combinations, 9 time-slices for each, 34 4PCF modes for each) are made public for the community to explore.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
